Computed Tomography Reconstruction using Generative Energy-Based Priors

In the past decades, Computed Tomography (CT) has established itself as one of the most important imaging techniques in medicine. Today, the applicability of CT is only limited by the deposited radiation dose, reduction of which manifests in noisy or incomplete measurements. Thus, the need for robust reconstruction algorithms arises. In this work, we learn a parametric regularizer with a global receptive field by maximizing it's likelihood on reference CT data. Due to this unsupervised learning strategy, our trained regularizer truly represents higher-level domain statistics, which we empirically demonstrate by synthesizing CT images. Moreover, this regularizer can easily be applied to different CT reconstruction problems by embedding it in a variational framework, which increases flexibility and interpretability compared to feed-forward learning-based approaches. In addition, the accompanying probabilistic perspective enables experts to explore the full posterior distribution and may quantify uncertainty of the reconstruction approach. We apply the regularizer to limited-angle and few-view CT reconstruction problems, where it outperforms traditional reconstruction algorithms by a large margin.

==> figures/modes/energies.csv <==
idx,c
0,3.515701660156250000e+03
1,6.097977905273437500e+02
2,5.479732666015625000e+02
3,5.277152709960937500e+02
4,5.081612854003906250e+02
5,4.820270080566406250e+02
6,4.441947937011718750e+02
7,3.901540222167968750e+02
8,3.184705810546875000e+02
9,2.350089111328125000e+02
10,1.554628601074218750e+02
11,9.924948120117187500e+01
12,7.044657897949218750e+01
13,5.729576873779296875e+01
14,5.214855194091796875e+01
15,4.970170593261718750e+01
16,4.843968200683593750e+01
17,4.624718093872070312e+01
18,4.390571594238281250e+01
19,4.177103424072265625e+01
20,3.922320938110351562e+01
21,3.726913452148437500e+01
22,3.594602966308593750e+01
23,3.443375015258789062e+01
24,3.325773620605468750e+01
25,3.250755691528320312e+01
26,3.184720611572265625e+01
27,3.105457878112792969e+01
28,3.039402770996093750e+01
29,2.963109588623046875e+01
30,2.897972106933593750e+01
31,2.829959297180175781e+01
32,2.765652275085449219e+01
33,2.711962318420410156e+01
34,2.649368476867675781e+01
35,2.597303390502929688e+01
36,2.542967414855957031e+01
37,2.489165496826171875e+01
38,2.435766220092773438e+01
39,2.379193115234375000e+01
40,2.323980140686035156e+01
41,2.267637252807617188e+01
42,2.214121246337890625e+01
43,2.152591323852539062e+01
44,2.098959922790527344e+01
45,2.045213890075683594e+01
46,1.993799209594726562e+01
47,1.944612121582031250e+01
48,1.888002967834472656e+01
49,1.837909698486328125e+01
50,1.783370590209960938e+01
51,1.729489517211914062e+01
52,1.676328277587890625e+01
53,1.628303146362304688e+01
54,1.576767539978027344e+01
55,1.530230522155761719e+01
56,1.482480716705322266e+01
57,1.433296203613281250e+01
58,1.384715270996093750e+01
59,1.330156135559082031e+01
60,1.280027484893798828e+01
61,1.225906562805175781e+01
62,1.178526592254638672e+01
63,1.128631877899169922e+01
64,1.076606082916259766e+01
65,1.028486061096191406e+01
66,9.770469665527343750e+00
67,9.273969650268554688e+00
68,8.767592430114746094e+00
69,8.236833572387695312e+00
70,7.764287948608398438e+00
71,7.285947322845458984e+00
72,6.832336425781250000e+00
73,6.440768241882324219e+00
74,6.009408950805664062e+00
75,5.639434337615966797e+00
76,5.268448829650878906e+00
77,4.889993667602539062e+00
78,4.566198348999023438e+00
79,4.241904258728027344e+00
80,4.018040180206298828e+00
81,3.744704723358154297e+00
82,3.493353843688964844e+00
83,3.264803886413574219e+00
84,2.988310813903808594e+00
85,2.736934900283813477e+00
86,2.463105678558349609e+00
87,2.170839309692382812e+00
88,1.932638525962829590e+00
89,1.693786621093750000e+00
90,1.537755846977233887e+00
91,1.353135466575622559e+00
92,1.195516467094421387e+00
93,1.047417163848876953e+00
94,8.854402303695678711e-01
95,7.382979393005371094e-01
96,6.214293837547302246e-01
97,4.969955682754516602e-01
98,4.055499434471130371e-01
99,2.828402221202850342e-01
100,1.858079135417938232e-01
101,8.354637026786804199e-02
102,-1.546625792980194092e-02
103,-1.044900715351104736e-01
104,-1.996881663799285889e-01
105,-2.872260808944702148e-01
106,-3.732894659042358398e-01
107,-4.634249210357666016e-01
108,-5.485482215881347656e-01
109,-6.325516104698181152e-01
110,-7.101048827171325684e-01
111,-7.916263937950134277e-01
112,-8.608553409576416016e-01
113,-9.426263570785522461e-01
114,-1.006524920463562012e+00
115,-1.074151277542114258e+00
116,-1.129449129104614258e+00
117,-1.180726885795593262e+00
118,-1.241687059402465820e+00
119,-1.297673225402832031e+00
120,-1.353463411331176758e+00
121,-1.418168306350708008e+00
122,-1.475883960723876953e+00
123,-1.542399525642395020e+00
124,-1.597159743309020996e+00
125,-1.655269861221313477e+00
126,-1.712911963462829590e+00
127,-1.766710519790649414e+00
128,-1.821298956871032715e+00
129,-1.868788361549377441e+00
130,-1.925479054450988770e+00
131,-1.972165465354919434e+00
132,-2.018466949462890625e+00
133,-2.065381765365600586e+00
134,-2.111781120300292969e+00
135,-2.153816461563110352e+00
136,-2.192137956619262695e+00
137,-2.232417821884155273e+00
138,-2.268389225006103516e+00
139,-2.298415660858154297e+00
140,-2.330819368362426758e+00
141,-2.359188556671142578e+00
142,-2.394737482070922852e+00
143,-2.428668022155761719e+00
144,-2.456410884857177734e+00
145,-2.488960742950439453e+00
146,-2.518752098083496094e+00
147,-2.553288936614990234e+00
148,-2.585387945175170898e+00
149,-2.613379478454589844e+00
150,-2.645348548889160156e+00
151,-2.670194387435913086e+00
152,-2.695910930633544922e+00
153,-2.720817089080810547e+00
154,-2.744557380676269531e+00
155,-2.768166780471801758e+00
156,-2.788001537322998047e+00
157,-2.806174039840698242e+00
158,-2.824959754943847656e+00
159,-2.845508813858032227e+00
160,-2.867496967315673828e+00
161,-2.887355327606201172e+00
162,-2.907144784927368164e+00
163,-2.926848888397216797e+00
164,-2.947370529174804688e+00
165,-2.965298891067504883e+00
166,-2.983677387237548828e+00
167,-2.999861717224121094e+00
168,-3.015991210937500000e+00
169,-3.033810615539550781e+00
170,-3.049021244049072266e+00
171,-3.067447185516357422e+00
172,-3.080823421478271484e+00
173,-3.094137191772460938e+00
174,-3.108476638793945312e+00
175,-3.120274066925048828e+00
176,-3.133041143417358398e+00
177,-3.144877433776855469e+00
178,-3.156169414520263672e+00
179,-3.167830705642700195e+00
180,-3.176799297332763672e+00
181,-3.187351942062377930e+00
182,-3.197361946105957031e+00
183,-3.207348823547363281e+00
184,-3.218205451965332031e+00
185,-3.226645708084106445e+00
186,-3.236317634582519531e+00
187,-3.246770858764648438e+00
188,-3.257158041000366211e+00
189,-3.267261028289794922e+00
190,-3.276670455932617188e+00
191,-3.286607503890991211e+00
192,-3.296421527862548828e+00
193,-3.306418180465698242e+00
194,-3.315787315368652344e+00
195,-3.325047731399536133e+00
196,-3.332234859466552734e+00
197,-3.338870525360107422e+00
198,-3.345950603485107422e+00
199,-3.353302955627441406e+00
200,-3.360271692276000977e+00
201,-3.367730617523193359e+00
202,-3.375255107879638672e+00
203,-3.382914543151855469e+00
204,-3.389325618743896484e+00
205,-3.395940303802490234e+00
206,-3.402382612228393555e+00
207,-3.408629179000854492e+00
208,-3.415026664733886719e+00
209,-3.420988559722900391e+00
210,-3.427304506301879883e+00
211,-3.434142112731933594e+00
212,-3.441686868667602539e+00
213,-3.448399543762207031e+00
214,-3.455160140991210938e+00
215,-3.462391614913940430e+00
216,-3.468773365020751953e+00
217,-3.475011110305786133e+00
218,-3.480350255966186523e+00
219,-3.485229969024658203e+00
220,-3.490123271942138672e+00
221,-3.495506286621093750e+00
222,-3.500874042510986328e+00
223,-3.506029367446899414e+00
224,-3.510740756988525391e+00
225,-3.515831708908081055e+00
226,-3.521169662475585938e+00
227,-3.525894880294799805e+00
228,-3.531795024871826172e+00
229,-3.536819696426391602e+00
230,-3.542376756668090820e+00
231,-3.547830104827880859e+00
232,-3.552842855453491211e+00
233,-3.559279441833496094e+00
234,-3.564819574356079102e+00
235,-3.571755647659301758e+00
236,-3.577160835266113281e+00
237,-3.582088470458984375e+00
238,-3.587954998016357422e+00
239,-3.593390703201293945e+00
240,-3.599918127059936523e+00
241,-3.605629920959472656e+00
242,-3.610894680023193359e+00
243,-3.616891860961914062e+00
244,-3.622271060943603516e+00
245,-3.628457307815551758e+00
246,-3.633319139480590820e+00
247,-3.638442277908325195e+00
248,-3.643521785736083984e+00
249,-3.647311210632324219e+00
250,-3.652091503143310547e+00
251,-3.656482934951782227e+00
252,-3.661413669586181641e+00
253,-3.666196346282958984e+00
254,-3.670490741729736328e+00
255,-3.675505638122558594e+00
256,-3.679300069808959961e+00
257,-3.683174848556518555e+00
258,-3.687551975250244141e+00
259,-3.691497325897216797e+00
260,-3.696487903594970703e+00
261,-3.700622081756591797e+00
262,-3.705371379852294922e+00
263,-3.709568500518798828e+00
264,-3.713442325592041016e+00
265,-3.718218326568603516e+00
266,-3.722194433212280273e+00
267,-3.726652860641479492e+00
268,-3.730730533599853516e+00
269,-3.735361576080322266e+00
270,-3.739760875701904297e+00
271,-3.742861747741699219e+00
272,-3.746337413787841797e+00
273,-3.749776840209960938e+00
274,-3.753902196884155273e+00
275,-3.758018970489501953e+00
276,-3.761569738388061523e+00
277,-3.766139984130859375e+00
278,-3.770052194595336914e+00
279,-3.774551391601562500e+00
280,-3.778533935546875000e+00
281,-3.781908035278320312e+00
282,-3.785900115966796875e+00
283,-3.789414882659912109e+00
284,-3.793568611145019531e+00
285,-3.797061920166015625e+00
286,-3.800646066665649414e+00
287,-3.805352210998535156e+00
288,-3.808846473693847656e+00
289,-3.812557458877563477e+00
290,-3.816154003143310547e+00
291,-3.819618225097656250e+00
292,-3.823749065399169922e+00
293,-3.827116489410400391e+00
294,-3.830910682678222656e+00
295,-3.834347486495971680e+00
296,-3.837760925292968750e+00
297,-3.841722011566162109e+00
298,-3.845440864562988281e+00
299,-3.849035739898681641e+00
300,-3.852314472198486328e+00
301,-3.855611085891723633e+00
302,-3.859348297119140625e+00
303,-3.862361669540405273e+00
304,-3.865888357162475586e+00
305,-3.869058132171630859e+00
306,-3.872422933578491211e+00
307,-3.875624656677246094e+00
308,-3.879063367843627930e+00
309,-3.882399082183837891e+00
310,-3.885435104370117188e+00
311,-3.888810157775878906e+00
312,-3.891844749450683594e+00
313,-3.895428895950317383e+00
314,-3.899194240570068359e+00
315,-3.902881145477294922e+00
316,-3.906305313110351562e+00
317,-3.909546136856079102e+00
318,-3.913405895233154297e+00
319,-3.916668653488159180e+00
320,-3.920189857482910156e+00
321,-3.923319816589355469e+00
322,-3.926903724670410156e+00
323,-3.930480480194091797e+00
324,-3.934053421020507812e+00
325,-3.937798023223876953e+00
326,-3.941391468048095703e+00
327,-3.944999217987060547e+00
328,-3.948689937591552734e+00
329,-3.951972723007202148e+00
330,-3.955309867858886719e+00
331,-3.958573818206787109e+00
332,-3.962563037872314453e+00
333,-3.966281414031982422e+00
334,-3.970068693161010742e+00
335,-3.973977565765380859e+00
336,-3.977449178695678711e+00
337,-3.981326580047607422e+00
338,-3.985263824462890625e+00
339,-3.989040374755859375e+00
340,-3.992776155471801758e+00
341,-3.996295452117919922e+00
342,-3.999892950057983398e+00
343,-4.003345012664794922e+00
344,-4.006608963012695312e+00
345,-4.010130882263183594e+00
346,-4.013478279113769531e+00
347,-4.017374992370605469e+00
348,-4.020974159240722656e+00
349,-4.024978160858154297e+00
350,-4.029013633728027344e+00
351,-4.032776832580566406e+00
352,-4.036680221557617188e+00
353,-4.040457248687744141e+00
354,-4.044336795806884766e+00
355,-4.047900676727294922e+00
356,-4.051640987396240234e+00
357,-4.055080413818359375e+00
358,-4.059078216552734375e+00
359,-4.062818527221679688e+00
360,-4.066380500793457031e+00
361,-4.070516109466552734e+00
362,-4.074305534362792969e+00
363,-4.078064441680908203e+00
364,-4.081522941589355469e+00
365,-4.084387779235839844e+00
366,-4.088413715362548828e+00
367,-4.091271400451660156e+00
368,-4.095128059387207031e+00
369,-4.098865985870361328e+00
370,-4.101892948150634766e+00
371,-4.105633735656738281e+00
372,-4.108533382415771484e+00
373,-4.111654281616210938e+00
374,-4.114898681640625000e+00
375,-4.117798805236816406e+00
376,-4.121474742889404297e+00
377,-4.124409198760986328e+00
378,-4.127649307250976562e+00
379,-4.130880832672119141e+00
380,-4.134145736694335938e+00
381,-4.137660980224609375e+00
382,-4.140477180480957031e+00
383,-4.143732547760009766e+00
384,-4.146924495697021484e+00
385,-4.150513172149658203e+00
386,-4.153969287872314453e+00
387,-4.157446861267089844e+00
388,-4.160641193389892578e+00
389,-4.163550376892089844e+00
390,-4.166640281677246094e+00
391,-4.169758319854736328e+00
392,-4.172813415527343750e+00
393,-4.176197052001953125e+00
394,-4.179387569427490234e+00
395,-4.183181762695312500e+00
396,-4.186435222625732422e+00
397,-4.190087318420410156e+00
398,-4.193455219268798828e+00
399,-4.196972846984863281e+00
400,-4.200305461883544922e+00
401,-4.204070568084716797e+00
402,-4.207512378692626953e+00
403,-4.210877418518066406e+00
404,-4.214478015899658203e+00
405,-4.217885017395019531e+00
406,-4.221503734588623047e+00
407,-4.224546432495117188e+00
408,-4.227349281311035156e+00
409,-4.230432033538818359e+00
410,-4.233549118041992188e+00
411,-4.237462520599365234e+00
412,-4.241193771362304688e+00
413,-4.244687080383300781e+00
414,-4.248216629028320312e+00
415,-4.251392841339111328e+00
416,-4.254593372344970703e+00
417,-4.257854461669921875e+00
418,-4.261038780212402344e+00
419,-4.263568878173828125e+00
420,-4.266592979431152344e+00
421,-4.268941879272460938e+00
422,-4.271584033966064453e+00
423,-4.274217605590820312e+00
424,-4.276898860931396484e+00
425,-4.280179023742675781e+00
426,-4.283392906188964844e+00
427,-4.286321640014648438e+00
428,-4.289540290832519531e+00
429,-4.292653083801269531e+00
430,-4.295837402343750000e+00
431,-4.298576354980468750e+00
432,-4.301127433776855469e+00
433,-4.304137229919433594e+00
434,-4.307165145874023438e+00
435,-4.310399055480957031e+00
436,-4.313438892364501953e+00
437,-4.315878868103027344e+00
438,-4.318373680114746094e+00
439,-4.320927619934082031e+00
440,-4.323440551757812500e+00
441,-4.325708866119384766e+00
442,-4.328023433685302734e+00
443,-4.330322742462158203e+00
444,-4.332660675048828125e+00
445,-4.335052490234375000e+00
446,-4.337552070617675781e+00
447,-4.340143203735351562e+00
448,-4.342311382293701172e+00
449,-4.344392299652099609e+00
450,-4.346669197082519531e+00
451,-4.348736763000488281e+00
452,-4.351162433624267578e+00
453,-4.353410720825195312e+00
454,-4.355255603790283203e+00
455,-4.357183456420898438e+00
456,-4.358840942382812500e+00
457,-4.360327720642089844e+00
458,-4.362415790557861328e+00
459,-4.364232063293457031e+00
460,-4.366105079650878906e+00
461,-4.367737770080566406e+00
462,-4.369061470031738281e+00
463,-4.370889186859130859e+00
464,-4.372363090515136719e+00
465,-4.374271869659423828e+00
466,-4.376174449920654297e+00
467,-4.378277301788330078e+00
468,-4.380486965179443359e+00
469,-4.382820129394531250e+00
470,-4.385370254516601562e+00
471,-4.387242317199707031e+00
472,-4.389225959777832031e+00
473,-4.391205787658691406e+00
474,-4.392994403839111328e+00
475,-4.395083427429199219e+00
476,-4.396852493286132812e+00
477,-4.399158477783203125e+00
478,-4.400956153869628906e+00
479,-4.402728080749511719e+00
480,-4.404588699340820312e+00
481,-4.406319618225097656e+00
482,-4.408698558807373047e+00
483,-4.410524845123291016e+00
484,-4.412383079528808594e+00
485,-4.414382457733154297e+00
486,-4.416060447692871094e+00
487,-4.418088912963867188e+00
488,-4.420246124267578125e+00
489,-4.422554969787597656e+00
490,-4.424494266510009766e+00
491,-4.426537513732910156e+00
492,-4.428730964660644531e+00
493,-4.430459022521972656e+00
494,-4.432488918304443359e+00
495,-4.434449195861816406e+00
496,-4.436719894409179688e+00
497,-4.439132213592529297e+00
498,-4.441192626953125000e+00
499,-4.443518638610839844e+00
500,-4.445517539978027344e+00
501,-4.447366714477539062e+00
502,-4.449452877044677734e+00
503,-4.451538085937500000e+00
504,-4.453769683837890625e+00
505,-4.455891609191894531e+00
506,-4.458364486694335938e+00
507,-4.460471630096435547e+00
508,-4.463010787963867188e+00
509,-4.465258598327636719e+00
510,-4.467144489288330078e+00
511,-4.469216823577880859e+00
512,-4.470935821533203125e+00
513,-4.472422599792480469e+00
514,-4.474036216735839844e+00
515,-4.475515365600585938e+00
516,-4.477423191070556641e+00
517,-4.479217529296875000e+00
518,-4.481436729431152344e+00
519,-4.483415603637695312e+00
520,-4.485902786254882812e+00
521,-4.487823486328125000e+00
522,-4.489787101745605469e+00
523,-4.491521835327148438e+00
524,-4.492772102355957031e+00
525,-4.493971824645996094e+00
526,-4.495203018188476562e+00
527,-4.496509552001953125e+00
528,-4.498083591461181641e+00
529,-4.499495506286621094e+00
530,-4.501192092895507812e+00
531,-4.502657890319824219e+00
532,-4.504590034484863281e+00
533,-4.506094932556152344e+00
534,-4.507392883300781250e+00
535,-4.508806705474853516e+00
536,-4.510135650634765625e+00
537,-4.511973381042480469e+00
538,-4.513305664062500000e+00
539,-4.515274047851562500e+00
540,-4.516612052917480469e+00
541,-4.517741203308105469e+00
542,-4.519252300262451172e+00
543,-4.520352840423583984e+00
544,-4.521404266357421875e+00
545,-4.522485256195068359e+00
546,-4.523383617401123047e+00
547,-4.524105072021484375e+00
548,-4.525019168853759766e+00
549,-4.526119232177734375e+00
550,-4.527365684509277344e+00
551,-4.528706550598144531e+00
552,-4.530302047729492188e+00
553,-4.531457901000976562e+00
554,-4.532793045043945312e+00
555,-4.534243583679199219e+00
556,-4.535601615905761719e+00
557,-4.537358283996582031e+00
558,-4.538958072662353516e+00
559,-4.541058063507080078e+00
560,-4.542648315429687500e+00
561,-4.544340610504150391e+00
562,-4.546039581298828125e+00
563,-4.547328472137451172e+00
564,-4.548640251159667969e+00
565,-4.549802780151367188e+00
566,-4.551008224487304688e+00
567,-4.552386760711669922e+00
568,-4.553475856781005859e+00
569,-4.554641723632812500e+00
570,-4.555777549743652344e+00
571,-4.556978225708007812e+00
572,-4.558293342590332031e+00
573,-4.559560775756835938e+00
574,-4.561018943786621094e+00
575,-4.562239646911621094e+00
576,-4.563506126403808594e+00
577,-4.564880371093750000e+00
578,-4.566361427307128906e+00
579,-4.568111419677734375e+00
580,-4.569537162780761719e+00
581,-4.570990562438964844e+00
582,-4.572665214538574219e+00
583,-4.574225425720214844e+00
584,-4.575781345367431641e+00
585,-4.577255725860595703e+00
586,-4.578900337219238281e+00
587,-4.580191612243652344e+00
588,-4.581449508666992188e+00
589,-4.582902908325195312e+00
590,-4.584378242492675781e+00
591,-4.586071014404296875e+00
592,-4.587736129760742188e+00
593,-4.589689254760742188e+00
594,-4.591299057006835938e+00
595,-4.592849731445312500e+00
596,-4.594181060791015625e+00
597,-4.595489025115966797e+00
598,-4.596823692321777344e+00
599,-4.598085880279541016e+00
600,-4.599579811096191406e+00
601,-4.600821495056152344e+00
602,-4.602153778076171875e+00
603,-4.603472232818603516e+00
604,-4.604559421539306641e+00
605,-4.605690002441406250e+00
606,-4.606714248657226562e+00
607,-4.607707023620605469e+00
608,-4.608841419219970703e+00
609,-4.610044479370117188e+00
610,-4.611486911773681641e+00
611,-4.612783432006835938e+00
612,-4.613991737365722656e+00
613,-4.615423202514648438e+00
614,-4.616856575012207031e+00
615,-4.618465423583984375e+00
616,-4.619934082031250000e+00
617,-4.621650218963623047e+00
618,-4.623063087463378906e+00
619,-4.624423980712890625e+00
620,-4.625788688659667969e+00
621,-4.627269744873046875e+00
622,-4.628929615020751953e+00
623,-4.630245208740234375e+00
624,-4.631598472595214844e+00
625,-4.632982730865478516e+00
626,-4.634245872497558594e+00
627,-4.635708808898925781e+00
628,-4.636668682098388672e+00
629,-4.637732028961181641e+00
630,-4.638803958892822266e+00
631,-4.639871120452880859e+00
632,-4.641305446624755859e+00
633,-4.642529964447021484e+00
634,-4.644017696380615234e+00
635,-4.645635604858398438e+00
636,-4.647165298461914062e+00
637,-4.649051189422607422e+00
638,-4.650609970092773438e+00
639,-4.652383804321289062e+00
640,-4.653840065002441406e+00
641,-4.655292510986328125e+00
642,-4.656741142272949219e+00
643,-4.657954216003417969e+00
644,-4.659360408782958984e+00
645,-4.660562515258789062e+00
646,-4.661660194396972656e+00
647,-4.662891864776611328e+00
648,-4.663867473602294922e+00
649,-4.664792537689208984e+00
650,-4.665647029876708984e+00
651,-4.666782379150390625e+00
652,-4.667593955993652344e+00
653,-4.668637275695800781e+00
654,-4.669744968414306641e+00
655,-4.670872688293457031e+00
656,-4.672063350677490234e+00
657,-4.672973632812500000e+00
658,-4.674008369445800781e+00
659,-4.675061225891113281e+00
660,-4.676345825195312500e+00
661,-4.677633285522460938e+00
662,-4.678586006164550781e+00
663,-4.679500579833984375e+00
664,-4.680537700653076172e+00
665,-4.681678771972656250e+00
666,-4.682879447937011719e+00
667,-4.683959484100341797e+00
668,-4.685263633728027344e+00
669,-4.686447143554687500e+00
670,-4.687539100646972656e+00
671,-4.688686370849609375e+00
672,-4.689796447753906250e+00
673,-4.691119194030761719e+00
674,-4.692298889160156250e+00
675,-4.693423271179199219e+00
676,-4.694519042968750000e+00
677,-4.695523262023925781e+00
678,-4.696687698364257812e+00
679,-4.697712898254394531e+00
680,-4.698930263519287109e+00
681,-4.699788093566894531e+00
682,-4.700738906860351562e+00
683,-4.701753139495849609e+00
684,-4.702765464782714844e+00
685,-4.704066276550292969e+00
686,-4.705148696899414062e+00
687,-4.706680297851562500e+00
688,-4.707862854003906250e+00
689,-4.708944320678710938e+00
690,-4.710200309753417969e+00
691,-4.711313724517822266e+00
692,-4.712747573852539062e+00
693,-4.713919639587402344e+00
694,-4.715515136718750000e+00
695,-4.716717720031738281e+00
696,-4.717695236206054688e+00
697,-4.718922138214111328e+00
698,-4.719929695129394531e+00
699,-4.721497535705566406e+00
700,-4.722758769989013672e+00
701,-4.724369049072265625e+00
702,-4.725560188293457031e+00
703,-4.727261543273925781e+00
704,-4.728584289550781250e+00
705,-4.729730606079101562e+00
706,-4.731038570404052734e+00
707,-4.731996536254882812e+00
708,-4.732676506042480469e+00
709,-4.733606338500976562e+00
710,-4.734249114990234375e+00
711,-4.735433578491210938e+00
712,-4.736299991607666016e+00
713,-4.737082958221435547e+00
714,-4.738063812255859375e+00
715,-4.738700389862060547e+00
716,-4.739342212677001953e+00
717,-4.740059852600097656e+00
718,-4.740824222564697266e+00
719,-4.741837024688720703e+00
720,-4.742617607116699219e+00
721,-4.743751525878906250e+00
722,-4.744535446166992188e+00
723,-4.745334625244140625e+00
724,-4.746307849884033203e+00
725,-4.747115135192871094e+00
726,-4.748274326324462891e+00
727,-4.749011516571044922e+00
728,-4.749709129333496094e+00
729,-4.750342845916748047e+00
730,-4.750754356384277344e+00
731,-4.751604557037353516e+00
732,-4.752114295959472656e+00
733,-4.752765178680419922e+00
734,-4.753444671630859375e+00
735,-4.754079818725585938e+00
736,-4.754977226257324219e+00
737,-4.755441188812255859e+00
738,-4.756053447723388672e+00
739,-4.756770610809326172e+00
740,-4.757462501525878906e+00
741,-4.758348464965820312e+00
742,-4.759048461914062500e+00
743,-4.759936332702636719e+00
744,-4.760608673095703125e+00
745,-4.761269092559814453e+00
746,-4.762062072753906250e+00
747,-4.762780189514160156e+00
748,-4.763833045959472656e+00
749,-4.764611244201660156e+00
750,-4.765370368957519531e+00
751,-4.766254425048828125e+00
752,-4.766928195953369141e+00
753,-4.767604351043701172e+00
754,-4.768210411071777344e+00
755,-4.768821239471435547e+00
756,-4.769667148590087891e+00
757,-4.770394325256347656e+00
758,-4.771378040313720703e+00
759,-4.772338390350341797e+00
760,-4.773577690124511719e+00
761,-4.774460792541503906e+00
762,-4.775301933288574219e+00
763,-4.776176452636718750e+00
764,-4.776798248291015625e+00
765,-4.777370929718017578e+00
766,-4.778089523315429688e+00
767,-4.778633117675781250e+00
768,-4.779262542724609375e+00
769,-4.779818534851074219e+00
770,-4.780654907226562500e+00
771,-4.781206130981445312e+00
772,-4.781791210174560547e+00
773,-4.782397270202636719e+00
774,-4.782858848571777344e+00
775,-4.783596515655517578e+00
776,-4.784224510192871094e+00
777,-4.785071849822998047e+00
778,-4.785775184631347656e+00
779,-4.786380767822265625e+00
780,-4.787117481231689453e+00
781,-4.787721633911132812e+00
782,-4.788485050201416016e+00
783,-4.789083480834960938e+00
784,-4.789622306823730469e+00
785,-4.790224075317382812e+00
786,-4.790818214416503906e+00
787,-4.791549682617187500e+00
788,-4.792147159576416016e+00
789,-4.792605876922607422e+00
790,-4.793134689331054688e+00
791,-4.793686866760253906e+00
792,-4.794399261474609375e+00
793,-4.794878005981445312e+00
794,-4.795368194580078125e+00
795,-4.795936107635498047e+00
796,-4.796220779418945312e+00
797,-4.796488761901855469e+00
798,-4.796810150146484375e+00
799,-4.797101020812988281e+00
800,-4.797490119934082031e+00
801,-4.797794342041015625e+00
802,-4.798382282257080078e+00
803,-4.798817634582519531e+00
804,-4.799233436584472656e+00
805,-4.799740791320800781e+00
806,-4.800223827362060547e+00
807,-4.800791740417480469e+00
808,-4.801216602325439453e+00
809,-4.801590919494628906e+00
810,-4.801997661590576172e+00
811,-4.802347183227539062e+00
812,-4.802805423736572266e+00
813,-4.803139686584472656e+00
814,-4.803468227386474609e+00
815,-4.803842544555664062e+00
816,-4.804091453552246094e+00
817,-4.804398059844970703e+00
818,-4.804669380187988281e+00
819,-4.805032730102539062e+00
820,-4.805416107177734375e+00
821,-4.805739402770996094e+00
822,-4.806037902832031250e+00
823,-4.806342124938964844e+00
824,-4.806667804718017578e+00
825,-4.806967258453369141e+00
826,-4.807238578796386719e+00
827,-4.807623386383056641e+00
828,-4.808017253875732422e+00
829,-4.808589935302734375e+00
830,-4.809020996093750000e+00
831,-4.809427738189697266e+00
832,-4.809855461120605469e+00
833,-4.810234069824218750e+00
834,-4.810693740844726562e+00
835,-4.810978889465332031e+00
836,-4.811216354370117188e+00
837,-4.811483860015869141e+00
838,-4.811619758605957031e+00
839,-4.811764717102050781e+00
840,-4.812092781066894531e+00
841,-4.812340736389160156e+00
842,-4.812567710876464844e+00
843,-4.813176631927490234e+00
844,-4.813572883605957031e+00
845,-4.813910484313964844e+00
846,-4.814392566680908203e+00
847,-4.814661026000976562e+00
848,-4.814975738525390625e+00
849,-4.815256118774414062e+00
850,-4.815487861633300781e+00
851,-4.815834999084472656e+00
852,-4.816068649291992188e+00
853,-4.816313266754150391e+00
854,-4.816614627838134766e+00
855,-4.816805362701416016e+00
856,-4.817158699035644531e+00
857,-4.817365169525146484e+00
858,-4.817458152770996094e+00
859,-4.817579746246337891e+00
860,-4.817683696746826172e+00
861,-4.817884922027587891e+00
862,-4.818129539489746094e+00
863,-4.818395614624023438e+00
864,-4.818726539611816406e+00
865,-4.819119930267333984e+00
866,-4.819625854492187500e+00
867,-4.820037841796875000e+00
868,-4.820636749267578125e+00
869,-4.821103096008300781e+00
870,-4.821495056152343750e+00
871,-4.821950912475585938e+00
872,-4.822443962097167969e+00
873,-4.822981834411621094e+00
874,-4.823387145996093750e+00
875,-4.823769092559814453e+00
876,-4.824208259582519531e+00
877,-4.824621677398681641e+00
878,-4.825218677520751953e+00
879,-4.825688362121582031e+00
880,-4.826231479644775391e+00
881,-4.826684474945068359e+00
882,-4.827095031738281250e+00
883,-4.827551364898681641e+00
884,-4.827870368957519531e+00
885,-4.828192710876464844e+00
886,-4.828525543212890625e+00
887,-4.828811168670654297e+00
888,-4.829131126403808594e+00
889,-4.829325675964355469e+00
890,-4.829541206359863281e+00
891,-4.829761028289794922e+00
892,-4.829981803894042969e+00
893,-4.830260753631591797e+00
894,-4.830438613891601562e+00
895,-4.830637931823730469e+00
896,-4.830817222595214844e+00
897,-4.830983161926269531e+00
898,-4.831220626831054688e+00
899,-4.831353664398193359e+00
900,-4.831539154052734375e+00

